The Impact of External Radiation on the Inner Disk Chemistry of Planet Formation

The vast majority of young stars hosting planet-forming disks exist within clustered environments, like the Orion Nebula, implying that seemingly `extreme' UV environments (10^4 G_0 and above) are not so atypical in the context of planet formation. Using thermo-chemical modeling, we explore how the temperature and chemistry within a protoplanetary disk around a T Tauri star is impacted by the surrounding UV environment. The disk becomes hotter due to heating by photodissociation of molecules, photoelectric heating, H_2, and atomic processes and as a result the area in which molecules exist in the ice-phase shrinks, being pushed both downward and inward. Beyond 1AU the chemistry changes most significantly in a UV-rich background; the atmosphere becomes more H2O, OH, and atomic-rich. Hydrocarbons, however, reside primarily well within 1AU of the disk, thus their abundance and distribution is not impacted by the UV field, up to a 10^6 G0. The products of photodissociation and photochemistry are formed deeper into the disk with increasing UV background field strength beyond 1AU, impacting the chemistry near the midplane. Effectively a `reset' chemistry takes place, with an enhancement of atoms, simple molecules, and molecules in the gas-phase. Planets that form in highly irradiated regions will be exposed to a different chemical reservoir in the gas and ice-phases than that in an isolated disk, and the impact from the UV background should only be detectable in highly irradiated disks (~10^6 G_0).

==> lineno/CHANGEs.txt <==

CHANGES  for lineno bundle 2011/02/16:

1. new fnlineno.sty for numbering footnote lines + \linelabel, 
described in fnlineno.pdf

2. new overview SRCFILEs.txt


CHANGES  for lineno.sty v4.41  2005/11/02: 

1. Loadable after amsmath. 

2. Removed some nonsense from documentation. 


CHANGES  for lineno.sty v4.4  2005/10/27 
[failed to be uploaded to CTAN, but distributed by mail]: 

1. Proper effective line depth at end of paragraphs. 
   The spacing bug was quite obvious in two-column mode 
   when a paragraph end was at a column bottom. 

2. Another bug concerning two-column mode that had been 
   introduced in v4.22 has been removed again. 

3. Support for \addvspace introduced more and more bugs 
   in versions of v4.32 and v4.33. The reasons seem to 
   be clear now, and v4.4 should be stable. 


CHANGES  for lineno.sty v4.32  2005/10/17: 

1. Support for \addvspace 
   (a math display or a list meets a heading -- or a sub-heading 
   follows a heading -- or the like) 

2. Clearly explained former option `displaymath' and its change 
   to a default. 


CHANGES  for lineno.sty v4.31  2005/10/01: 

1. \modulolinenumbers* and a package option `modulo*' for 
   printing first line number after interrupting editor's 
   text, regardless of the modulo. 

2. Improved explanation of \firstlinenumber and package 
   options. 


CHANGES  for lineno.sty v4.3  2005/05/16: 

1. Option `displaymath' (proper numbering at paragraphs 
   containing math displays) becomes default. 

2. Compatibility with hyperref now indeed (at least much more). 

3. Tidied up documentation: terrible confusion of \newcounter 
   vs. \stepcounter; sections on the same matter written at 
   different times; ... 

4. Additional internal improvements that perhaps hardly are 
   observable (no more spurious linenumbers in math displays 
   from vertical mode; some compatibity with packages that use 
   \holdinginserts; \linelabel in headings etc.). 


CHANGES  for lineno.sty v4.22 2005/05/09: 

1. Restored "global" version of numbering lines of a \parbox or 
   minipage or ... (I had missed and disabled this in taking 
   over lineno.sty), explained in documentation (lineno.pdf/dvi 
   subsec. 7.2). 

2. Enabled \flushbottom in two-column pagewise or switching 
   mode. 

3. Re-implemented modulo mode -- disabling certain users' tricks 
   see lineno.pdf sec. 5.5, also for a still supported 
   substituting trick. 

4. Tidied up setting the next line number globally vs. locally 
   (TeXbook p. 301). 

5. Tidied up discussions (in documentation) of possible changes 
   in implementation. 


CHANGES  for lineno.sty v4.21 2005/04/28: 

Removed serious flaws with math display, + something ... 


CHANGES  for lineno.sty v4.2 2005/04/26: 

1. Re-enabled package option `displaymath' (needed rearrangement 
   after sec. 5). 

2. New package option `addpageno' for adding page numbers to 
   line number references -- see sec. 6.1 of lineno.pdf. 

3. Improved support for \includeonly (and improved sec. 5.3, 
   p. 27). 

4. Improved compatibility with other packages that change \output 
   (tameflts.sty, e.g., for saving footnotes against \marginpar 
   and floats), added advice on this matter -- sec. 2.3, 
   pp. 7, 14f.


CHANGES  for lineno.sty v4.11 2005/03/08: 

1. The `edtable' option now supports math environments like 
`array'. This requires updating edtable.sty to v1.3. (The claim 
in previous versions of edtable on this support simply was 
wrong, sorry.) For how to make use of this support, we urge you 
to read the usage instructions in edtable.sty (v1.3). These have 
been extended very much, structured more clearly, and supplied 
with examples. 

2. \linelabel now complains when appearing outside line 
numbering mode. This counters Stephan Boettcher's original 
intention, but I generalize from my own experience that it is 
helpful to be told when you have forgotten to switch into line 
numbering mode and (e.g.) wonder why all the line number 
references are 1 ... ednotes.sty users profit as well (at least 
I expect and hope that anybody profits, which, to be sure, does 
not mean that I hope that anybody forgets to switch ...). 

3. The subsection on `edtable' in lineno.sty/tex/pdf was not 
quite correct or complete -- corrected, improved. 

4. The final list of user commands in lineno.sty/tex/pdf has not 
been complete. This has not changed, but it is briefly explained 
what is missing and where it can be found. 


CHANGE  2005/01/20: 

We have devised macros for indexing with line numbers, 
yet we don't take the time to release them officially. 
If you are interested, please ask via 

    http://contact-ednotes.sty.de.vu 


CHANGES  for lineno.sty v4.1 2004/10/19: 

Extension packages from the Ednotes bundle for enabling 
\linelabel in math mode and tabular environments are now 
handled through new package options `mathrefs', `edtable', 
`longtable', and `nolongtablepatch'. Two of these extension 
packages moved from the ednotes folder to the lineno folder. 
lineno.tex/pdf has been updated accordingly. 


CHANGES  for lineno.sty v4.00 2004/09/03: 

o incorporated earlier extension packages linenox0.sty, 
  linenox1.sty, lnopatch.sty (which belonged to the 
  Ednotes bundle before); 

o adopted LaTeX Project Public License v1.3. 



==> lineno/COPYING.txt <==
% lineno.sty
%
% The files in this directory are
%
% Copyright 1995--2003 Stephan I. B"ottcher <boettcher@physik.uni-kiel.de>; 
% Copyright 2002--2005 Uwe L"uck, http://contact-ednotes.sty.de.vu, 
%                      for versions 4.x and code from former Ednotes 
%                      bundle--author-maintained. 
% Copyright 2011       Uwe L"uck, http://contact-ednotes.sty.de.vu, 
%                      for fnlineno.sty/tex/pdf 
% 
% The files can be redistributed and/or modified under 
% the terms of the LaTeX Project Public License; either 
% version 1.3a of the License, or any later version.
% The latest version of this license is in
%     http://www.latex-project.org/lppl.txt
% We did our best to help you, but there is NO WARRANTY. 
%
% ============================================================================
<- (UL) End of official declaration. 

History: 
add. fnlineno          2011/02/16 ul
This file -> The files 2004/10/12 ul 
$Id: COPYING,v 3.0.2.1 2004/09/13 20:15:47 stephan Exp $
LPPL v1.3a 2004/10/26 



==> lineno/README.txt <==
README
                      lineno.sty  v4.41
                    fnlineno.sty  v0.55

                         2011-02-16 

The LaTeX package lineno.sty provides line numbers on paragraphs.
After TeX has broken a paragraph into lines there will be line numbers
attached to them, with the possibility to make references through the
LaTeX \ref, \pageref cross reference mechanism.

% Copyright 1995--2003 Stephan I. B"ottcher <boettcher@physik.uni-kiel.de>; 
% Copyright 2002--2005 Uwe L"uck, http://www.contact-ednotes.sty.de.vu, 
%                      for versions 4.x and code from former Ednotes 
% Copyright 2011       Uwe L"uck as above, for fnlineno.sty/tex/pdf
%                      bundle--author-maintained. 
% 
% The files listed below can be redistributed and/or modified under 
% the terms of the LaTeX Project Public License; either 
% version 1.3a of the License, or any later version.
% The latest version of this license is in
%     http://www.latex-project.org/lppl.txt
% We did our best to help you, but there is NO WARRANTY. 

** [ UL: A few festive words on history and responsibility   **
**       are next preceding hard facts as to (see lower)     ** 
**       o `Files'  and                                      ** 
**       o `Installation and usage'.                       ] ** 

2004-09-13 Uwe L"uck  [(UL)]  is new maintainer for lineno.sty. 

lineno.sty served the purpose for which I wrote it years ago.  Uwe
L"uck uses lineno.sty with his Ednotes package, which required quite a
few changes and fixes.  His package depends on lineno, therefore
Uwe agreed to take over the maintenance of lineno.sty.

lineno.sty v4.0 includes most of the well tested changes that Uwe
needs for Ednotes.  These changes blend well into the concepts of the
package, so I am happy to let it go.  

From here on it is Uwe's, and he may proceed to mangle it as he likes.
Expect some radical changes.  You may find him to be quite a bit
friendlier towards the poor souls who still use Windows :-).
Currently, you need some kind of Unix environment to extract the
source documentation from the sty file.

If some version 3 users run into difficulties with Uwe's newer
versions, but need a minor bug-fix in version 3, please do not
hesitate to ask me for help.  But all requests for new features or
major changes shall go to Uwe.

Cheers
Stephan


[ Thanks!  And please let me know as well should 
  compatibility problems arise!  The announced radical 
  changes are postponed again this time (v4.1). 
  --Ednotes is in 
    http://mirror.ctan.org/macros/latex/contrib/ednotes.
                                                   Uwe ] 


Changes: see CHANGEs.txt; earlier:

   2004-10-19  UL: package options for tabular and math 
   2004-09-03  UL: merge Ednotes changes, taking over lineno.sty

   2002 .. 2003 FMi, UL, SiB: bug fixes
   2001-08-04 SiB: linenomath wrapping for \[ \]
   2001-07-30 SiB: [hyperref] option obsolete.
   2001-01-17 SiB: LaTeX class option [twocolumn] support
   2001-01-04 SiB: LaTeX class option [fleqn] support
   2000-12-18 SiB: longtable compatibility
   2000-07-01 SiB: extra \newlabel items, [hyperref] option
   2000-03-10 SiB: indirect call of \output, to work with multicol.
   1999-08-28 SiB: fixed the footnote problem using \holdinginserts
   1999-06-11 SiB: included the extensions into lineno.sty
   1999-03-02 SIB: Added LPPL License


Files (cf. SRCFILEs.txt):

   README.txt    This file.                              (v4.1: UL)
   CHANGEs.txt   Differences to previous versions.       (v4.1: UL)
   COPYING.txt   The LPPL header.
   SCRFILEs.txt  Source file infos                       (UL 2011)
   lineno.sty    The package itself, ready to use.
   edtable.sty   Module for tabular environments.        (UL, v4.1) 
   ednmath0.sty  Module for \linelabel in math mode.     (UL, v4.1) 
   fnlineno.sty  Add-on for footnote line numbers        (UL, v0.55)
   lineno.tex    The source for the documentation (generated)
   lineno.pdf    PDF deriving from the former.           (v4.1: UL)
   lnosuppl.pdf  PDF listing of present non-PDF files 
   ulineno.tex   The pathetic attempt of a users' manual. 
                 [Describes v3.1 currently.]             (UL, v4.1) 
   ulineno.pdf   PDF of former.
   vplref.sty    Conditionally include page number in 
                 line number references                  (UL, v4.2) 

     As of version v3.00, the extension packages for lineno have all been
     incorporated into lineno.sty itself.  Except for itemrule.sty,
     which was removed.

Home:

   http://mirror.ctan.org/macros/latex/contrib/lineno/

TDS version:

   http://mirror.ctan.org/install/macros/latex/contrib/lineno.tds.zip

Authors:

   Uwe L"uck <http://contact-ednotes.sty@web.de>
   Stephan I. B"ottcher <boettcher@physik.uni-kiel.de>

Compatibility with other packages:

   wrapfig.sty   works since v2.05

   multicol.sty  works partly since 3.02.  
                 Do NOT use \linelabel.  Do NOT put a multicol in
                 internal vertical mode {table}, {figure}, etc.

   hyperref.sty  \ref to a \linelabel works since v3.03.

   longtable.sty broke with lineno.sty loaded, but not enabled. 
                 This is fixed in v3.04.

   amsmath.sty   loadable, but not fully supported, with v4.41

Installation and usage (UL, v4.1): 

   For being able to use ALL the new lineno.sty options, the 
   following files must be "visible" to (La)TeX ("visible" 
   explained below for beginners): 

     lineno.sty, edtable.sty, ednmath0.sty, ltabptch.sty 
 
   as above ("Home", note that clicking on "entire directory" 
   suffices); 

     longtable.sty -- from the standard LaTeX Tools bundle. 

   Usage always starts with loading lineno.sty by \usepackage. 
   The remaining .sty files are loaded automatically on the 
   lineno.sty options (and we recommend not to load them through 
   [the mandatory argument of] \usepackage). 
 
   For details, see lineno.tex/pdf and the .sty files mentioned 
   above--search especially for tabular and math mode. 
   (+ `print' below here). 
 
   "Visible to (LaTeX)": Some users don't understand this 
   "visibility" for a while, and indeed it may be somewhat 
   non-trivial. These users may find help in 

      http://mirror.ctan.org/macros/latex/ednotes/visible.txt .

   E.g., former users of lineno.sty may just put all the .sty 
   files into the folder (at their workplace) where they had 
   placed lineno.sty before.                     (/UL, /v4.1)

To print the documented source:

   Take the style-file `lineno.sty', and feed it to a Un*x shell. 
   (Or download the extracted source documentation `lineno.tex'.)

      csh> source ./lineno.sty
      sh>  . ./lineno.sty

   [ I.e., type `sh lineno.sty' (e.g.) as a UNIX command line. 
     Problems with awk may arise. I therefore switched to nawk 
     in lineno.sty v4.00, but this may trouble you as well.    (UL) ] 

   (Please ignore the error message at the beginning about the iffalse.)


Please have a look at a similar work of Michal Jaegermann and James
Fortune:
         http://mirror.ctan.org/obsolete/macros/latex/contrib/numline/





==============================================================================
<- End of official README.txt (UL) 

Changes Feb. 2011: numline obsolete, mirror.ctan.org, fnlineno, 
amsmath compatibility, CHANGEs.txt, lineno.tds.zip
Changes for v4.1 (Oct. 2004): minor fixes (removed `supported/', e.g.); 
bracketed text; lines with `(UL)'; redistribution with README only. 
Formerly: 

                      lineno.sty  v4.0

     $Id: README,v 3.6.2.1 2004/09/13 20:15:47 stephan Exp $

   CTAN:macros/latex/contrib/supported/lineno
         CTAN:macros/latex/contrib/supported/numline/




==> lineno/SRCFILEs.txt <==

 *File List*
 edtable.sty    2005/10/03 v1.3c arrays with lineno + ednotes (ul)
ednmath0.sty    2005/01/10 v0.2b math support for lineno/ednotes (ul)
fnlineno.sty    2011/01/07 v0.55 numbers to footnote lines (UL)
  lineno.sty    2005/11/02 line numbers on paragraphs v4.41
  vplref.sty    2005/04/25 v0.2a page-line cross-refs
fnlineno.tex    2011/02/14 documenting fnlineno.sty (UL)
lnosuppl.tex    2011/02/16 documenting supplementary files
 ulineno.tex    2001/08/03 lineno.sty users manual
 ***********

 List made at 2011/02/16, 12:41
 from script file srcfiles.tex


